FFRob: Leveraging Symbolic Planning for Efficient Task and Motion Planning

Mobile manipulation problems involving many objects are challenging to solve due to the high dimensionality and multi-modality of their hybrid configuration spaces. Planners that perform a purely geometric search are prohibitively slow for solving these problems because they are unable to factor the configuration space. Symbolic task planners can efficiently construct plans involving many variables but cannot represent the geometric and kinematic constraints required in manipulation. We present the FFRob algorithm for solving task and motion planning problems. First, we introduce Extended Action Specification (EAS) as a general purpose planning representation that supports arbitrary predicates as conditions. We adapt existing heuristic search ideas for solving \proc{strips} planning problems, particularly delete-relaxations, to solve EAS problem instances. We then apply the EAS representation and planners to manipulation problems resulting in FFRob. FFRob iteratively discretizes task and motion planning problems using batch sampling of manipulation primitives and a multi-query roadmap structure that can be conditionalized to evaluate reachability under different placements of movable objects. This structure enables the EAS planner to efficiently compute heuristics that incorporate geometric and kinematic planning constraints to give a tight estimate of the distance to the goal. Additionally, we show FFRob is probabilistically complete and has finite expected runtime. Finally, we empirically demonstrate FFRob's effectiveness on complex and diverse task and motion planning tasks including rearrangement planning and navigation among movable objects.

==> readme.txt <==
% readme.txt for sagej.cls
% Version 1.01 released 11 June 2015
%
% This software may only be used to prepare an article for publication in a
% SAGE Publications journal
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   readme.txt     		this file
%   sagej.cls      		the LaTeX2e class file
%   Sage_LaTeX_Guidelines.tex   authors' instructions
%   Sage_Latex_Guidelines.tex   authors' instructions in PDF format
%   SAGE_Logo.pdf  		title page graphic in PDF format
%   SAGE_Logo.eps  		title page graphic in eps format
%   SageV.bst      		SAGE Vancouver style bst
%   SageH.bst      		SAGE Harvard style bst
%
% Typeset Sage_Latex_Guidelines.tex for instructions and examples, or view the PDF.
%
% Simply place sagej.cls, sagedoc.tex and the SAGE_Logo files in your systems usual 
% directories and typeset using your LaTeX2e/PDFLaTeX command.
%
%
%
% *** IMPORTANT NOTE ***
% When you submit your paper, please use the "doublespace" option
% in the documentclass line which will double-space your document
% and make the task of reviewing much simpler.
%

